Nested Sampling And Likelihood Plateaus

The main idea of nested sampling is to substitute the high-dimensional likelihood integral over the parameter space $\Omega$ by an integral over the unit line $[0,1]$ by employing a push-forward with respect to a suitable transformation. For this substitution, it is often implicitly or explicitly assumed that samples from the prior are uniformly distributed along this unit line after having been mapped by this transformation. We show that this assumption is wrong, especially in the case of a likelihood function with plateaus. Nevertheless, we show that the substitution enacted by nested sampling works because of more interesting reasons which we lay out. Although this means that analytically, nested sampling can deal with plateaus in the likelihood function, the actual performance of the algorithm suffers under such a setting and the method fails to approximate the evidence, mean and variance appropriately. We suggest a robust implementation of nested sampling by a simple decomposition idea which demonstrably overcomes this issue.

==> _config.yml <==
title: Author support for IMS supported journal BJ
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
